The effects of Galactic model uncertainties on LISA observations of double neutron stars

Observations of binaries containing pairs of neutron stars using the upcoming space-based gravitational wave observatory, LISA, have the potential to improve our understanding of neutron star physics and binary evolution. In this work we assess the effect of changing the model of the Milky Way's kinematics and star formation history on predictions of the population of double neutron stars that will be detected and resolved by LISA. We conclude that the spatial distribution of these binaries is insensitive to the choice of galactic models, compared to the stochastic variation induced by the small sample size. In particular, the time-consuming computation of the binaries' Galactic orbits is not necessary. The distributions of eccentricity and gravitational-wave frequency are, however, affected by the choice of star-formation history. Binaries with eccentricities e>0.1, which can be measured by LISA observations, are mostly younger than 100 Myr. We caution that comparisons between different predictions for LISA observations need to use consistent star formation histories, and that the Galactic star formation history should be taken into account in the analysis of the observations themselves. The lack of strong dependency on Galactic models means that LISA detection of double neutron star binaries may provide a relatively clean probe of massive binary star evolution.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
